M-CTX: Exact and Scalable Spatial Context Retrieval for Trajectory Analytics

Modern trajectory predictors increasingly condition on external spatial context, such as map geometry, signed distance fields (SDFs), and nearby moving agents. While this context improves prediction quality, constructing it for every training anchor has become a hidden systems bottleneck. In a representative maritime AIS pipeline, spatial context construction requires roughly 17 CPU-days for a 5.48M-anchor corpus, dominating the cost of the downstream predictor. We present M-CTX, an exact and scalable spatial context-retrieval framework for trajectory analytics. M-CTX recasts context construction as an ingest-once, query-many spatial database workload and replaces three brute-force stages -- OSM range retrieval, SDF computation, and moving-vessel neighbour lookup -- with composable, index-backed operators. Its learned range-index backend, BR-LZ, provides recall-complete MBR-overlap range retrieval and reduces candidate amplification by 1.1x--2.7x relative to global-expansion one-curve baselines. Across four maritime regions, eight baseline systems, synthetic workloads with up to 40M spatial features, and 10^7-record AIS streams, M-CTX reproduces the reference context exactly. On the 5.48M-anchor corpus, it reduces context construction from about 17 CPU-days to 1.8 hours, a measured 226x end-to-end speed-up. An optional storage mode further compresses SDF context by 64x with only a 0.04 m ADE change. These results establish exact spatial context retrieval as a first-class database problem in modern trajectory analytics. Code and datasets are publicly available at https://github.com/mark000071/M-CTX-Traj.

==> README.txt <==
M-CTX: Recall-Complete Spatial Indexing for Context-Aware Maritime
Trajectory Analytics  --  ICDE submission (final, all results filled)
=====================================================================

BUILD (Overleaf): upload this folder; compiler = pdfLaTeX; main = main.tex.
Two pdfLaTeX passes (bibliography is embedded; no BibTeX run needed).
BUILD (local):    pdflatex main ; pdflatex main

STATUS: submission-ready. No placeholders remain. All experimental
numbers are the measured v12 unified-harness results (BR-LZ vectorised
back-end p50 = 100 us on DMA; Flood / LMSFC SOTA baselines; Piraeus
region; measured end-to-end 226x on the 5.48 M-anchor corpus).

LENGTH: main body + references = 12 pages (ICDE limit); appendix
(A complexity & proofs, B JCX, C extended scaling/ablations/sharding,
D reproducibility) on pages 13-14 as supplementary material.

STRUCTURE
  main.tex            root; embedded bibliography; \clearpage before appendices
  IEEEtran.cls        IEEE conference class (vendored)
  sections/           abstract, introduction, related_work, problem,
                      system_overview, osm_index, brlz, sdf, neighbor,
                      experiments, downstream, discussion, conclusion, appendix
  figures/            all referenced PDFs (house-style + restyled case studies)

